Green's functions of electrons in group-VI dichalcogenides in a magnetic field

Closed expression for the Green's function of the stationary two-dimensional Schrodinger equation for an electron in group-VI dichalcogenides in the presence of a magnetic field is obtained in terms of the Whittaker functions. The resulting Green's function operator is a~$8 \times 8$ matrix consisting of four block-diagonal~$2\times 2$ matrices, each of them characterized by different values of valley index and electron spin. The obtained results are used to calculate local density of states induced by a neutral delta-like impurity in the presence of a magnetic field within the lowest Born approximation. The spatial electron density experiences either the Friedel-like oscillations or an exponential decay as a function of the distance from the impurity.

==> Letter.txt <==
Dear Editor,
Enclosed please find our manuscript 
'Green's functions of electrons in group-VI dichalcogenides in a magnetic field'
by Tomasz Rusin and Wlodek Zawadzki, which we submit for
publication in Journal of Physics A.

The aim of the present work is to derive an analytical 
closed form of the stationary
electron Green function in MoS2 in a uniform magnetic field. The electron 
Green function is used
in calculating the local density of states and the Friedel oscillations
in group-VI dichalcogenides.

Sincerely yours,
Tomasz Rusin and Wlodek Zawadzki 
